Glimpses of stellar surfaces. II. Origins of the photometric modulations and timing variations of KOI-1452

The deviations of the mid-transit times of an exoplanet from a linear ephemeris are usually the result of gravitational interactions with other bodies in the system. However, these types of transit timing variations (TTV) can also be introduced by the influences of star spots on the shape of the transit profile. Here we use the method of unsharp masking to investigate the photometric light curves of planets with ambiguous TTV to compare the features in their O - C diagram with the occurrence and in-transit positions of spot-crossing events. This method seems to be particularly useful for the examination of transit light curves with only small numbers of in-transit data points, i.e., the long cadence light curves from Kepler satellite. As a proof of concept we apply this method to the light curve and the estimated eclipse timing variations of the eclipsing binary KOI-1452, for which we prove their non-gravitational nature. Furthermore, we use the method to study the rotation properties of the primary star of the system KOI-1452 and show that the spots responsible for the timing variations rotate with different periods than the most prominent periods of the system's light curve. We argue that the main contribution in the measured photometric variability of KOI-1452 originates in g-mode oscillations, which makes the primary star of the system a {\gamma}-Dor type variable candidate.

==> response.txt <==
This analysis of the the Kepler light curve of KOI-1452 deserves the publication, but I think, the analysis part and the discussion part should be completed before acceptance. I also found several missing references, and I also have some questions. 

Therefore I am able to propose acceptance of the paper after major revision. 


Major points: 

(1) Introduction: 

The idea that spots and spot-crossings may cause period variations in eclipses, was published first in Kalimeris et al. 2002, A&A 387, 969. Please, cite them. 

(Eclipse Timing Variations and Transit Timing Variations are the same thing, only the relative size of the object in front of the other one is different.) 

Please add Barros et al. (2013, MNRAS 430, 3032) to the end of paragraph 2 of Section 1 where you mention the papers where authors mind that the cause of some TTVs are spots. Also, the fact that spots causes apparent TTVs in close binaries are known observational fact and it is necessary to mention it (e.g. 
Tran et al. 2013, ApJ 774, 81). 



*Response*

We would like to thank our referee for his/her suggestions. We include the above citations in our new version of the paper.

___



(2a) Section 4, discussion: 

The age of the system can play an important role in the understanding of the strange properties of this system. However, the age is not mentioned or it is not derived in the present version of the manuscript. Since the authors have their own estimate for the stellar mass, the semi major axis a, a/Ra and the 
radius ratio Rb/Ra, I do not understand why they do not derive the true, absolute radii of the individual components, e.g. in solar units - and this should be put into Table 1, too. Since they also have a good estimate for 
the temperatures of the stars, it would be easy to put both components to some isochrones and then the authors are able to give the age of this system. This exercise must be done, because of the followings: 



*Response*

We use the isochrones from Siess et al. (2000) and Bressan et al. (2012) in order to estimate the age of the system, which we now include in the paper. According to our calculations the system circularization time should be less than 1 Myr, which is also supported by the data. So we can consider the system to be synchronized.
We also derive the radii in solar units which we include in Table 1.



___

(2b)

The authors exclude the normal differential rotation and antisolar differential rotation as possible reason for the observed TTVs in Section 4.2; they give some chance that the reason is related to g-mode pulsations (Sect. 4.3); and they exclude the possibility of retrograde rotation of the the primary because 
it contradicts to the tidal locking hypothesis (Section 4.3.) 

However, to exclude the retrograde orbit / retrograde rotation, one has to assume that system is old enough that it is synchronized, circularized as well as the rotational axis is set to perpendicular to the orbital plane. If the system is young, then it is possible, that the primary is still unsynchronized. Since it has a radiative envelope, the synchronization takes more time than for the secondary (e.g. Zahn 1977). 

If the system is extreme young, then - maybe! - it can show retrograde orbit like DI Her, AS Cam does. Also, what about the case, when the primary has a pole-on view, so its rotational axis is in the orbital plane? Without measurement of RM-effect this cannot be excluded; if teh system is young we have some chance for such case. 


*Response*

We note that our purpose is not to conclude in a specific scenario but rather to explore the various possibilities. As a result we do not exclude the possibility for the system to have retrograde orbits, however we find it less likely.

It is not possible to observe the primary star pole-on as:

1) There is an estimate of the vsini from the CFOP team, which is in agreement with
the theoretical estimation, assuming that the inclination of the primary star is ~78 deg.
2) the spot-crossing events occur along the path of the secondary star, which would be not possible if we had been observing the star pole-on



___


(3) Section 3.1.: the probable rotational period of the primary and the orbital period of the companion is close to 4:3 commensurability: P_rot / P_orb - (4:3) = 1.516 / 1.152 - 1.33 = -0.017 days, which is within 2% to an exact commensurability. Such cases are always shocking. In Ferraz-Mello, 2015, ApJ 807, 78 and references therein (especially in Beky et al. 2014), similar cases were reported, but all cases thereof are planet-star systems or brown dwarf-star systems. The companion has low mass (only 200 Jupiter-mass), but it 
is a star - I am wondering whether Ferraz-Mello's theory and its application to such cummensurabilities can be expanded to such star - low mass star systems or not? Maybe the authors could be speculate on that. They can also comment that such a commensurability is a real effect or such a random event that we do not have to take care for it.



*Response*

The F-type stars in the Ferraz-Mello have massive companions anyway. However, as
they show, stars more massive than 1.3 Msun should not show magnetic breaking, while their rotation in the presence of large close-in planets should be predicted by Darwinian theories, with their rotations being synchronous with the orbital motions for small eccentricities. As a result, their claim only supports our conclusion that the system is indeed synchronized. 


___




(4) In Scetion 4.3, the authors mention that "the nature of the found periodicities ... make it a gamma Dor-candidate star". How could one prove that it is really a pulsating star, and it is gamma Dor-type one? 



*Response*

Van Reeth et al. 2015 present a very thorough description of the process they use in order to prove the nature of the stars in their sample. An important part of this
process is spectrum analysis of the targets, while the gamma-Dor identification is being done by searching for period spacing patterns. While we cannot confirm with great certainty that the main component of the system is a gamma Dor star, its spectral type in combination with the rest of its properties place it in a position of the H-R diagram which make it a very strong gamma-Dor candidate, as we mention in the paper.

___


(5) Contamination and unresolved third components can be an important issue in the light curve modeling of eclipsing binary stars, squeezing the eclipse depth. Please check the following references and take their results 
into account if it seems to be necessary (all about third companion search results, concerning KOI-1452, too): 

2014A&A...566A.103L 
2015AJ....150..144T 
2015AJ....149...18K 

*Response*

Taking in account the publications above we did not find any reason to take into account third light contamination. 



Minor comments: 

Abstract: 'As a proof of concept we apply the this...' - remove 'the' 



*Response*

Done

___



Section 2: 'Due to the continuous evolution of starspots, these spot-induced in-transit anomalies cannot be included in the model fit of the transit light curve.' I strongly disagree with this. This evolution will cause correlated noise which is parametrized with one or more correlation coefficients and decay time coefficients. It is a fact that most of the investigators do not include such effect into the fit, but this does not mean that it cannot be included or it is not included already. (E.g. Haywood et al. 2014, MNRAS 443, 2517). It is just a question of time when such models and methods will be widely available for transit fits. 

However, if the time-resolution of the observed data are not so big, and we use the 30 minutes long cadence observations of Kepler, then we may have the problem what the authors would like to say: the short-term spot-modulations are smoothed by the long exposure and then I agree that it is hard or impossible to model such variations for the long cadence Kepler-data. 




*Response*

We agree with the comment of the referee. We reformed the paper accordingly.


___



Uppermost panel of Figure 1: the x-title is disturbingly ticked on the x-axes. The number of simulated data points are not so many - are they sampled for the Kepler long cadence sequence? Notice this please in the figure caption. Do the authors expect if we have more observed data points, the transit fit and the TTV-determination will be more correct, and can spot-induced TTVs be separable from physical ones? 



*Response*

The simulations are indeed geared to have similar sampling as the Kepler long cadence data, as noted in the text. Regarding light curves with more dense sampling, one should expect low amplitude TTVs while the separation between real and spot-induced TTVs depends on the SNR of the transit. We dealt with that question in our paper 2016A&A...585A..72I

___



Page 2, top, right column: '.. assuming parallel orbital and rotational axes Sometimes..' a point is missing; this sentence is related to my previous point: is it possible that we see the primary star pole-on? How strong is the assumption of the authors? 



*Response*

As we mention above, given the size of the companion it would not be possible for spot-crossing events to occur along the path of the companion if the rotational and orbital axes of the system were misaligned. 

___



Figure caption of Figure 2: how the false alarm probability was calculated? 



*Response*

P(p >Pn) = (1-2*(Pn/(N-1)))^(N-3)/2
where Pn = 1e-3

___



Was the Mandel & Agol model fitted simultaneously to the two transits or they were fitted independently of each other? (A simultaneous fit would be better. If the authors' implementation does not allow it, PHOEBE or WD or Nightfall can be used.) 



*Response*

We fit the two eclipses simultaneously using the M&A model.

___



"Soon after its detection with the Kepler satellite, the KOI-1452 system 
was, however, marked as a binary system ..." - add the reference Slawson 
et al. 2011 who identified the binary nature. of KOI-1452. 



*Response*

Done


___



Section 3.2: 'Due to the fact that the durations of both eclipses are identical, we are confident that the orbit of the binary system is circular' - except if the argument of periastron is 0 deg or 180 deg exactly 
(then e sin omega = 0). However, in this case the secondary eclipse is not at phase 0.5, as in this case. Therefore, in Figure 3 it is necessary to plot the secondary phases not from t0, but from t0+P/2! (Can the 0 be in index, please?) 



*Response*

We agree with the referee. We reformed Fig. 3 accordingly.


___



Figure 4: what are the error bars of the RV-points? 



*Response*

As we mention in the paper, for fig. 4 we use data from the 
CFOP web page where unfortunately the errors of the RV measurements 
are not listed.


___



Very first sentence of Section 4.1 seems to be extremely redundant for me. 



*Response*


This sentence was a remnant of our investigation regarding the nature of the
companion, prior the mass estimate. We removed it from the paper

___



Please cite more studies concerning the spot-studies of CoRoT-2: it is very well studied star. 



*Response*


Done

___



Figure 7: what denote the colours? (Same for lowest panel of Figure 1, and Figure 6). 



*Response*


the colors denote the normalized flux. Low flux is denoted we dark colors while
higher flux with brighter colors.

___



Section 4.2., end of paragraph 1: Is it relevant to compare the neighbooring zonal winds of gas planets to star's similar zones? 



*Response*

Our speculation is based on the work of Balbus & Weiss 2010 (2010MNRAS.404.1263B).

___



The authors should notice somewhere in the paper, that such a hot star, as the primary, usually does not show spot-activity or not significant spot-activity. So, I am wondering why a late A - early F-type star is spotted at all? 



*Response*

This is a fair question for which we have no clear answer. There are active F-type stars (i.e., in X-rays and photometrically) which even show cyclic behavior. Having note that we do not believe that it is fitting to our paper an extended discussion on the subject. 

___



Figure 8: I am not sure that this is an artist's impression. It rather shows the basics of the model of the authors. 



*Response*

We reformed the caption without the noun "artist"


___



Section 4.3: please cite a paper where gamma Dor-type stars are defined, and give the corresponding spectral types and limiting temperatures for GDORs. 



*Response*

We added the requested informations in sect 4.3. The paper with the research on the original
gamma-Dor type star is the Kaye er al. 1999 which we already include in the paper.

___



Can the primary be a hybrid gamma Dor variable? Or the pulsation period is too long? 



*Response*

In the case of hybrid gamma Dor stars one should be observe pulsations with frequencies bellow ~3 cycles/day (gamma Dor part) and over ~8 cycles/day (delta-Scuti part) which we do not observe in the case of KOI-1452 

___



Table 1: please give all the magnitudes, identifications of the system (especially the KIC-number of the system), the readers can save some minutes for themselves. 



*Response*

We are sorry for missing these details! We updated table 1 accordingly. 


___





